Aberrations in (3+1)D Bragg diffraction using pulsed Gaussian laser beams

We analyze the transfer function of a three-dimensional atomic Bragg beamsplitter formed by two counterpropagating pulsed Gaussian laser beams. Even for ultracold atomic ensembles, the transfer efficiency depends significantly on the residual velocity of the particles as well as on losses into higher diffraction orders. Additional aberrations are caused by the spatial intensity variation and wavefront curvature of the Gaussian beam envelope, studied with (3+1)D numerical simulations. The temporal pulse shape also affects the transfer efficiency significantly. Thus, we consider the practically important rectangular-, Gaussian-, Blackman- and hyperbolic secant pulses. For the latter, we can describe the time-dependent response analytically with the Demkov-Kunike method. The experimentally observed stretching of the $\pi$-pulse time is explained from a renormalization of the simple Pendell\"osung frequency. Finally, we compare the analytical predictions for the velocity-dependent transfer function with effective (1+1)D numerical simulations for pulsed Gaussian beams, as well as experimental data and find very good agreement, considering a mixture of Bose-Einstein condensate and thermal cloud.

==> pictures/Neuer Ordner/figure1.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figure1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{492bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.28252033)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figure1.pdf}}%
    \put(0.78302576,0.01635116){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0644034\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0.50191895,0.0162803){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07514574\unitlength}\raggedright -$3$\end{minipage}}}%
    \put(0.71317929,0.01634695){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.01923896\unitlength}\raggedright $0$\end{minipage}}}%
    \put(0.63874198,0.01625667){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06577158\unitlength}\raggedright -$1$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figure1.pdf}}%
    \put(0.92301569,0.01634396){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06227182\unitlength}\raggedright $3$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figure1.pdf}}%
    \put(0.93977856,0.20208147){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05051198\unitlength}\raggedright $\omega_g(k)$\end{minipage}}}%
    \put(0.79477165,0.26520037){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05477878\unitlength}\raggedright $\omega_e(k)$\end{minipage}}}%
    \put(0.72467291,0.268189){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05067672\unitlength}\raggedright $E/\hbar$\end{minipage}}}%
    \put(0.73742411,0.21175755){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14854384\unitlength}\raggedright $\Delta$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figure1.pdf}}%
    \put(0.96589904,0.03460558){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05497652\unitlength}\raggedright $p'/\hbar k_L$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{figure1.pdf}}%
    \put(0.45307077,0.27001048){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(b)}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{figure1.pdf}}%
    \put(0.61405972,0.06146906){\color[rgb]{0.54901961,0.54901961,0.54901961}\makebox(0,0)[lt]{\begin{minipage}{0.08630178\unitlength}\raggedright \textcolor{black}{$\omega_{r}$}\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{figure1.pdf}}%
    \put(0.11777707,0.01625166){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.01923896\unitlength}\raggedright $0$\end{minipage}}}%
    \put(0.2580744,0.01634396){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06227182\unitlength}\raggedright $2$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{figure1.pdf}}%
    \put(0.34526649,0.18378869){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05051198\unitlength}\raggedright $\omega_g(k)$\end{minipage}}}%
    \put(0.20025955,0.26520037){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05477878\unitlength}\raggedright $\omega_e(k)$\end{minipage}}}%
    \put(0.13016084,0.268189){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05067672\unitlength}\raggedright $E/\hbar$\end{minipage}}}%
    \put(0.14291204,0.21480635){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14854384\unitlength}\raggedright $\Delta$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{figure1.pdf}}%
    \put(0.37138698,0.03460558){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05497652\unitlength}\raggedright $p/\hbar k_L$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{figure1.pdf}}%
    \put(0.00185223,0.27001048){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(a)}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{figure1.pdf}}%
    \put(0.27333798,0.0758025){\color[rgb]{0.54901961,0.54901961,0.54901961}\makebox(0,0)[lt]{\begin{minipage}{0.08360689\unitlength}\raggedright \textcolor{black}{$\omega_{2r}$}\end{minipage}}}%
    \put(0.30327597,0.08448544){\color[rgb]{0.54901961,0.54901961,0.54901961}\makebox(0,0)[lb]{\smash{\textcolor{black}{$\delta$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{figure1.pdf}}%
    \put(0.8118546,0.00593834){\color[rgb]{0.54901961,0.54901961,0.54901961}\makebox(0,0)[lt]{\begin{minipage}{0.08592071\unitlength}\raggedright \textcolor{black}{$\kappa$}\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{figure1.pdf}}%
    \put(0.32532056,0.12801822){\color[rgb]{0.54901961,0.54901961,0.54901961}\makebox(0,0)[lb]{\smash{\textcolor{black}{$\delta$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{figure1.pdf}}%
    \put(0.85105281,0.06626405){\color[rgb]{0.54901961,0.54901961,0.54901961}\makebox(0,0)[lb]{\smash{\textcolor{black}{$\delta$}}}}%
    \put(0.1770879,0.01277755){\color[rgb]{0.54901961,0.54901961,0.54901961}\makebox(0,0)[lt]{\begin{minipage}{0.07582161\unitlength}\raggedright \textcolor{black}{$\kappa$}\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{figure1.pdf}}%
    \put(0.13758554,0.14630105){\color[rgb]{0,0.51372549,0.8}\makebox(0,0)[lt]{\begin{minipage}{0.08360689\unitlength}\raggedright $\omega_1$\end{minipage}}}%
    \put(0.19779352,0.15982996){\color[rgb]{0,0.51372549,0.8}\makebox(0,0)[lt]{\begin{minipage}{0.08360689\unitlength}\raggedright $\omega_2$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{figure1.pdf}}%
    \put(0.66281545,0.14527735){\color[rgb]{0,0.51372549,0.8}\makebox(0,0)[lt]{\begin{minipage}{0.08360689\unitlength}\raggedright $\omega_L$\end{minipage}}}%
    \put(0.72111544,0.13975308){\color[rgb]{0,0.51372549,0.8}\makebox(0,0)[lt]{\begin{minipage}{0.08360689\unitlength}\raggedright $\omega_L$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> pictures/figure11.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figure11.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{324bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.34953704)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figure11.pdf}}%
    \put(0.97252542,0.10852823){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.18096792,0.192434){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$w(x)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figure11.pdf}}%
    \put(0.91218171,0.16536458){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$w_0$}}}%
    \put(0.00206818,0.165505){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$w_0$}}}%
    \put(0.7108442,0.15923372){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R(x)$}}}%
    \put(-0.00320124,0.10859175){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-\ell/2$}}}%
    \put(0.87367362,0.10868002){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ell/2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figure11.pdf}}%
    \put(0.49607256,0.31683301){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\varrho$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figure11.pdf}}%
    \put(0.46934114,0.11109172){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{0}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{figure11.pdf}}%
    \put(0.41973924,0.03554464){\color[rgb]{0.7254902,0.05882353,0.13333333}\makebox(0,0)[lb]{\smash{$\mathbf{r}_0$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{figure11.pdf}}%
  \end{picture}%
\endgroup%

